Probing the evolution of the EBL photon density out to $z~\sim 1$ via $\gamma$-ray propagation measurements with Fermi

The redshift ($z$) evolution of the Extragalactic Background Light (EBL) photon density is very important to understand the history of cosmological structure formation of galaxies and stars since the epoch of recombination. The EBL photons with the characteristic spectral energy distribution ranging from ultraviolet/optical to far-infrared provide a major source of opacity of the Universe to the GeV-TeV $\gamma$-rays travelling over cosmological distances. The effect of the EBL is very significant through $\gamma \gamma \rightarrow e^- e^+$ absorption process on the propagation of the $\gamma$-ray photons with energy $E >$ 50 GeV emitted from the sources at $z \sim 1$. This effect is characterized by the optical depth ($\tau$) which strongly depends on $E$, $z$ and density of the EBL photons. The proper density of the EBL photons increases with $z$ due to expansion of the Universe whereas evolution of radiation sources contributing to the EBL leads to a decrease in the density with increasing $z$. Therefore, the resultant volumetric evolution of the EBL photon density is approximated by a modified redshift dependence. In this work, we probe evolution of the EBL photon density predicted by two prominent models using cosmic gamma-ray horizon ($\tau (E,z)=$ 1) determined by the measurements from the \emph{Fermi}-Large Area Telescope (LAT) observations. The modified redshift dependence of the EBL photon density is optimized for a given EBL model by estimating the same gamma-ray horizon as predicted by the \emph{Fermi}-LAT observations. We further compare the optical depth estimates in the energy range $E =$ 4 GeV-1 TeV and redshift range $z =0.01-1$ from the \emph{Fermi}-LAT observations with the values derived from the two EBL models to further constrain the evolution of the EBL photon density in the $z~\sim 1$ Universe.

==> _config.yml <==
title: Author support for ASTR journal
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-slate
